A hybrid convolutional neural network/active contour approach to segmenting dead trees in aerial imagery

The stability and ability of an ecosystem to withstand climate change is directly linked to its biodiversity. Dead trees are a key indicator of overall forest health, housing one-third of forest ecosystem biodiversity, and constitute 8%of the global carbon stocks. They are decomposed by several natural factors, e.g. climate, insects and fungi. Accurate detection and modeling of dead wood mass is paramount to understanding forest ecology, the carbon cycle and decomposers. We present a novel method to construct precise shape contours of dead trees from aerial photographs by combining established convolutional neural networks with a novel active contour model in an energy minimization framework. Our approach yields superior performance accuracy over state-of-the-art in terms of precision, recall, and intersection over union of detected dead trees. This improved performance is essential to meet emerging challenges caused by climate change (and other man-made perturbations to the systems), particularly to monitor and estimate carbon stock decay rates, monitor forest health and biodiversity, and the overall effects of dead wood on and from climate change.

==> intro.txt <==
With the increasing global interest in understanding climate change, and in specific the carbon cycle, researchers find themselves presented new problems. One such problem is understanding the role and behavior of dead trees in these processes. Dead trees constitute 8% of the global carbon stocks (1), and is decomposed by several natural factors including fungi and insects. However, the influence of these decomposers as well as the impact of environmental change upon them remains poorly understood. While initial studies of both insects (1) and fungi (2,3) have been performed, further studies are still needed to gain a more holistic understanding. In particular, there is an emerging need for both larger scale and longitudinal studies of the impact of dead trees on the ecology of forests, and their interaction with the carbon cycle and decomposers. These efforts are hindered by a lack of data, and tools for processing the data, in particular from aerial photography. In order to address this need we propose the use of Machine Learning (ML) algorithms to identify the location and shape of dead trees. In particular, using Computer Vision (CV) ML techniques applied to aerial photos of a forest at multiple timesteps a temporal change in tree crowns can be made, providing estimates in decay rates.
Note that while estimates in decay rates is the motivation for development, there are other applications. These applications range from tracking the health of a forest by identifying dead and dying trees from invasive insects and disease, to tracking desertification and reforestation after harvesting or wildfires.

In addition to these direct applications of the technique, further refinement and modification opens other alternative applications which will be discussed in later sections. The method we propose will use infrared aerial imagery to identify dead vegetation, a widely used technique due to the difference in reflectance caused by differences in chlorophyl in the near-infrared spectral band. Due to recent improvements in this technology, in specific the increase in resolution, the current existent, non-Machine Learning, methods are unable to provide the highest possible performance. These discrepancies are then only exaggerated when the amount of available data is drastically increased by the use of unmanned aerial vehicles (UAVs) to collect data more often for the same piece of forest. The details of the method are as follows: We use a Mask-RCNN, a leading convolutional neural network approach, to segment the image into components, in particular separating trees from each other. The Mask-RCNN provides good performance in identifying the number and position of the dead trees. To further improve the contours of the dead trees we then apply a contour refinement step based on a generalized classical CV technique by using simultaneously evolving contours based upon energy functions.

The goal of the present work is to design a cutting edge Machine Learning algorithm for identifying dead trees in a forest, and then determining the shape and location of the dead tree’s crown. This work will provide superior performance over other similar algorithms, reducing the cost of large scale studies allowing for improved understanding of forest ecological health, and how that is impacted through time by factors such as insects and climate change.
The paper is organized as follows: Sec. ?? introduces the proposed U-net model, Sec. ?? presents the data, Sec. 4 describes the experiments and results, and finally Sec. 5 provides a summary of the work and outlook.




[1] Seibold, S., Rammer, W., Hothorn, T. et al. The contribution of insects to global forest deadwood decomposition. Nature 597, 77–81 (2021). https://doi.org/10.1038/s41586-021-03740-8
[2] Bradford, M. A. et al. Climate fails to predict wood decomposition at regional scales. Nat. Clim. Change 4, 625–630 (2014).
[3] Lustenhouwer, N. et al. A trait-based understanding of wood decomposition by fungi. Proc. Natl Acad. Sci. USA 117, 11551–11558 (2020).


==> paper/intro.txt <==
With the increasing global interest in understanding climate change, and in specific the carbon cycle, researchers find themselves presented new problems. One such problem is understanding the role and behavior of dead trees in these processes. Dead trees constitute 8% of the global carbon stocks (1), and is decomposed by several natural factors including fungi and insects. However, the influence of these decomposers as well as the impact of environmental change upon them remains poorly understood. While initial studies of both insects (1) and fungi (2,3) have been performed, further studies are still needed to gain a more holistic understanding. In particular, there is an emerging need for both larger scale and longitudinal studies of the impact of dead trees on the ecology of forests, and their interaction with the carbon cycle and decomposers. These efforts are hindered by a lack of data, and tools for processing the data, in particular from aerial photography. In order to address this need we propose the use of Machine Learning (ML) algorithms to identify the location and shape of dead trees. In particular, using Computer Vision (CV) ML techniques applied to aerial photos of a forest at multiple timesteps a temporal change in tree crowns can be made, providing estimates in decay rates.
Note that while estimates in decay rates is the motivation for development, there are other applications. These applications range from tracking the health of a forest by identifying dead and dying trees from invasive insects and disease, to tracking desertification and reforestation after harvesting or wildfires.

In addition to these direct applications of the technique, further refinement and modification opens other alternative applications which will be discussed in later sections. The method we propose will use infrared aerial imagery to identify dead vegetation, a widely used technique due to the difference in reflectance caused by differences in chlorophyl in the near-infrared spectral band. Due to recent improvements in this technology, in specific the increase in resolution, the current existent, non-Machine Learning, methods are unable to provide the highest possible performance. These discrepancies are then only exaggerated when the amount of available data is drastically increased by the use of unmanned aerial vehicles (UAVs) to collect data more often for the same piece of forest. The details of the method are as follows: We use a Mask-RCNN, a leading convolutional neural network approach, to segment the image into components, in particular separating trees from each other. The Mask-RCNN provides good performance in identifying the number and position of the dead trees. To further improve the contours of the dead trees we then apply a contour refinement step based on a generalized classical CV technique by using simultaneously evolving contours based upon energy functions.

The goal of the present work is to design a cutting edge Machine Learning algorithm for identifying dead trees in a forest, and then determining the shape and location of the dead tree’s crown. This work will provide superior performance over other similar algorithms, reducing the cost of large scale studies allowing for improved understanding of forest ecological health, and how that is impacted through time by factors such as insects and climate change.
The paper is organized as follows: Sec. ?? introduces the proposed U-net model, Sec. ?? presents the data, Sec. 4 describes the experiments and results, and finally Sec. 5 provides a summary of the work and outlook.




[1] Seibold, S., Rammer, W., Hothorn, T. et al. The contribution of insects to global forest deadwood decomposition. Nature 597, 77–81 (2021). https://doi.org/10.1038/s41586-021-03740-8
[2] Bradford, M. A. et al. Climate fails to predict wood decomposition at regional scales. Nat. Clim. Change 4, 625–630 (2014).
[3] Lustenhouwer, N. et al. A trait-based understanding of wood decomposition by fungi. Proc. Natl Acad. Sci. USA 117, 11551–11558 (2020).

